Encryption-Aware Anomaly Detection in Power Grid Communication Networks

The shift to smart grids has made electrical power systems more vulnerable to sophisticated cyber threats. To protect these systems, holistic security measures that encompass preventive, detective, and reactive components are required, even with encrypted data. However, traditional intrusion detection methods struggle with encrypted traffic, our research focuses on the low-level communication layers of encrypted power grid systems to identify irregular patterns using statistics and machine learning. Our results indicate that a harmonic security concept based on encrypted traffic and anomaly detection is promising for smart grid security; however, further research is necessary to improve detection accuracy.

==> review_commnets.txt <==
Clarity of Methodology and Implementation:

Clarify the meaning of variables and subscripts in equations (1) and (2), and detail equation (3) to make the paper self-contained.
Explicitly reference the use of benign data in training as inferred from Algorithm 1.
Detail the "key" employed in Algorithm 2.
Clearly state the origins of the datasets and describe the complete feature vector for reproducibility.
Explanation of Datasets:

Clarify the nature and source of datasets used. Specify if anomalies are produced by the CPT, present in public datasets, or both, and how they are used in the study.
Detail and Completeness:

Report epsilon values in Fig. 4 for validation reproducibility.
Explicitly define the features involved in the study to ensure reliability and reproducibility of results.
Include precision and recall metrics mentioned in the Result section A but not reported.
Figures and Visuals:
Figure Readability:

Enlarge text and labels inside all figures to ensure readability in printed versions.
Revise figures to improve clarity:
Fig. 1: Reduce the outer rectangle size to increase the rest of the image.
Fig. 2: Use colors with greater contrast for better visibility.
Fig. 3-7: Enlarge text, labels, and graphs.
Specific Figure Improvements:

Fig. 4: Clarify the boundary in blue.
Fig. 4: Ensure "eps" parameter is clearly labeled and corrected from "esp".
Content and Structure:
Experimental Results:

Clarify the contents of Section IV-B to confirm if it includes experimental results.
Explain the meaning of "Computational Efficiency" clearly.
Discussion and Conclusion:

Improve the state-of-the-art section to highlight the research gap.
Enhance conclusions to reflect the study’s contributions and potential applications in similar scenarios.
Miscellaneous:
Typos and Formatting:

Correct typos such as "dataset , to" (spacing) and "Cyber-Phyiscal".
Ensure consistent and accurate terminology, e.g., "eps" instead of "esp".
Conference Relevance:

Address concerns about the relevance of the paper to the conference scope, and consider citing top IEEE Transactions papers to enhance the references section.
